Runaway OB Stars in the Small Magellanic Cloud III. Updated Kinematics and Insights on Dynamical vs. Supernova Ejections

We use the kinematics of field OB stars to estimate the frequencies of runaway stars generated by the dynamical ejection scenario (DES), the binary supernova scenario (BSS), and the combined two-step mechanism. We update the proper motions for field OB and OBe stars in the Small Magellanic Cloud (SMC) using Gaia DR3. Our sample now contains 336 stars from the Runaways and Isolated O-Type Star Spectroscopic Survey of the SMC (RIOTS4), and we update our algorithm to calculate more accurate velocities compared to those obtained previously from DR2. We find a decrease in median velocity from 39 to 29 km/s, implying that the proper motions from our previous work were systematically overestimated. We present the velocity distribution for OBe stars and quantitatively compare it to those of non-compact binaries and high-mass X-ray binaries. We confirm that OBe stars appear to be dominated by the BSS and are likely post-SN binary systems, further supporting the mass-transfer model to explain the origin of their emission-line disks. In contrast, normal OB stars may show a bimodal velocity distribution, as may be expected from different processes that occur with dynamical ejections. The kinematics of fast-rotating OB stars are similar to those of normal OB stars rather than OBe stars, suggesting that the origin of their high v_r*sin(i) is different from that of OBe stars. We update our model parameters describing the kinematic origins of the SMC field population, still confirming that for runaway stars, the DES mechanism dominates, and two-step ejections seem comparable in frequency to pure BSS ejections.

==> Phillips24Table1.txt <==
Title: Runaway OB Stars in the Small Magellanic Cloud III. Updated Kinematics and Insights on Dynamical vs Supernova Ejections
Authors: Phillips G., Oey M.S., Cuevas M., Castro N., Kothari R.
Table: Kinematic Data for SMC Field OB and OBe Stars
=======================================================================================================================
Byte-by-byte Description of file: table1.txt
-----------------------------------------------------------------------------------------------------------------------
 Bytes Format Units  Label             Explanations
-----------------------------------------------------------------------------------------------------------------------
 1- 6  A6     ---    M2002            [107/84544] Massey 2002 (Cat. II/236) identifier (<M2002 SMC NNNN> in Simbad) (1)                   
 8-14  A7     ---    Class            'E', 'S', 'X', 'e' indicate EB, SB2, HMXB, and OBe star, respectively (2)           
16-29  A14    ---    SpT              Spectral type (1)           
31-38  F8.5   deg    RA               [10.11696/23.73721] Right ascension ('ra' from Gaia DR3; epoch J2016)   
40-48  F9.5   deg    DEC              [-73.98706/-71.56945] Declination (degrees) ('dec' from Gaia DR3; epoch J2016)         
50-52  I3     km/s   Target v_RA      [90.1/406.75] RA proper motion ('pmra' from Gaia DR3)      
54-55  I2     km/s   Target v_RA err  [5/24] Error on RA proper motion ('pmra_error' from Gaia DR3)
57-60  I4     km/s   Target v_DEC     [-492/-238] Dec proper motion ('pmdec' from Gaia DR3)    
62-63  I2     km/s   Target v_DEC err [4/22] Error on Dec proper motion ('pmdec_error' from Gaia DR3)     
65-67  I3     ---    N field stars    [2/215] Total number of stars in field around target star
69-71  I3     km/s   Field v_RA       [164/351] Local RA motion of field around target star           
73-74  I2     km/s   Field v_RA err   [4/71] Error on local RA motion of field around target star    
76-79  I4     km/s   Field v_DEC      [-399/-299] Local Dec motion of field around target star        
81-82  I2     km/s   Field v_DEC err  [0/24] Error on local Dec motion of field around target star 
84-86  I3     km/s   v                [3/153] Residual proper motion velocity    
88-89  I2     km/s   v err            [9/73] Error on residual proper motion velocity
91-92  I2     km/s   vsin(i)          [43/370] Projected rotational velocity        
94-97  F4.1   Msun   Mass             [9.5/68.0] Stellar mass    
--------------------------------------------------------------------------------------------------
Note (1): Stars with an asterisk (*) next to their ID are RIOTS4 data that were not included in 
          Paper II. Stars with a plus sign (+) next to their ID have spectral types taken from 
          their quiescent phase, but are identified as emission-line stars by Lamb et al. 2016 
          (ApJ/817/113) or SIMBAD.
Note (2): E = Eclipsing binary, S = Double-lined spectroscopic binary, X = High-mass X-ray binary, 
          e = OBe star.
--------------------------------------------------------------------------------------------------
107    -,-,-,e Be3            10.11696 -73.54262 151  6 -379  6  55 171  6 -365  0  25 11     14.9
298*   -,-,-,e B1e3+          10.18283 -73.40645 162  8 -372  8  74 168  5 -368  1   7 13     17.0
1037   -,-,-,- B0.5V          10.38770 -73.42581 129 10 -358 10  61 177  6 -371  9  50 17 92  14.6
1600   E,-,-,- O8.5V          10.54135 -73.23245 192  9 -352  9  56 181  5 -360  2  14 14 91  26.8
1631   -,-,-,e B1e2           10.55134 -73.38681 151  9 -340  8  55 164  8 -371  7  33 16 197 14.6
1830   -,-,-,- B0.5III        10.60000 -73.28109 134  6 -359  6  63 171  5 -371  3  40 10 86  22.3
1952*  -,-,-,e B1e2           10.63259 -73.36706 141 10 -346  9  63 175  6 -356  3  36 15     18.0
2034   -,-,-,e Be             10.64990 -73.79843 177  7 -390  7  33 186  7 -368  4  23 13     17.2
2093   -,-,-,e B1e3+          10.66719 -73.49800 146  7 -331  7  83 177  5 -366  1  46 12     13.1
2666*  -,-,-,e B1.5e3+        10.79250 -73.57531 182  9 -349  9  59 181  7 -360  0  11 14     14.0
3173*  -,-,-,- O3-4+neb       10.90288 -73.04076 227 19 -367 15  69 194  8 -363  1  33 25     68.0
3224   -,-,-,e B1e2+          10.91263 -73.37176 176  6 -371  7  83 183  5 -358  0  15 11     19.2
3459   -,-,-,- O9.5I          10.95776 -73.15078 127  8 -346  7  77 183  5 -373  2  62 12 238 33.3
3722*+ -,-,-,e B              11.01042 -73.52480 160  7 -384  8  53 184  7 -367  5  29 13     41.0
3815   -,-,-,e Be2            11.02694 -73.43653 189  8 -319  9  84 178  5 -367  1  49 13     17.2
4294   -,-,-,e Be2            11.11697 -73.80087 149  8 -334  7  31 169  9 -360  7  32 16     14.8
4424   -,-,-,- B0III          11.14413 -73.15985 187  9 -372  9  84 192  5 -362  8  11 16 72  19.1
4919   -,-,-,- B0III          11.23766 -73.98706 108 11 -389  9  29 169  8 -367  5  65 16 278 26.3
5041   -,-,-,- B0V            11.25788 -73.23409 182 10 -362 10 124 187  5 -365  2   6 15 80  21.5
5063*  -,-,-,e B1e3           11.26380 -73.64224 166 11 -388 11  45 170  8 -355  1  33 18     20.0
5313   -,-,-,- O8.5V          11.31050 -73.59957 189 10 -438 10  50 180  8 -369  1  70 16     21.8
5905   -,-,-,e B0e2           11.42099 -73.56496 190  6 -363  7  45 173  6 -361  4  17 12 122 21.4
6940   -,-,-,e B1e3+          11.59891 -73.04001 240  7 -348  6  96 189  6 -370  0  56 11 121 16.5
7254   -,-,-,e O9.5IIIe2      11.64522 -73.35998 148  7 -377  7  99 188  5 -364  0  42 12 87  26.3
7329   -,-,-,e Be2            11.65797 -73.92071 161 11 -393 10  35 181 10 -364  7  35 19 247 15.8
7437   -,-,-,- O6.5I(f)       11.67567 -73.41542 148 10 -346 11 127 178  5 -363  2  34 16 124 51.6
7782   -,-,-,- O8V            11.73388 -73.31584 140 13 -378 12 115 185  6 -361  3  48 19 263 28.3
8098   -,-,-,e B1e3           11.78532 -73.97493 152 12 -374 10  32 181  8 -366  3  30 17 203 19.1
8609   -,-,-,- B0III          11.85739 -73.41429 187  7 -368  7 117 175  5 -366  2  12 12 62  25.3
9732*  -,-,-,- O7Vz           12.00252 -73.57722 249 16 -297 16  66 190  7 -366  1  91 23     24.0
10026  -,-,-,e Be3+           12.03124 -73.77723 188  8 -417  7  35 186  9 -366  1  51 14     17.1
10421  -,-,-,- B1V            12.07053 -72.21636 184  9 -397  9  29 198  6 -365  1  35 15     12.4
10556  -,-,-,- B0.2V          12.08413 -72.35108 208  8 -425  8  38 199 10 -366  1  60 15 239 21.0
11045  -,-,-,- O8.5V          12.12848 -72.26661 183  9 -390 10  30 203  8 -368  7  30 17 172 22.3
11087  -,-,-,e B1e1           12.13156 -72.57786 190  8 -362  7  52 188  7 -373  1  11 13     15.1
11213  -,-,-,e Be3+           12.14517 -73.29832 192  6 -412  7 141 193  6 -369  3  43 11     18.8
11238  E,S,-,- O+B            12.14756 -72.88250 207 10 -379  8  86 208  5 -360  5  18 15 159 61.4
11280  -,-,-,e B1e3           12.15229 -72.19240 193  6 -388  5  23 211 11 -377  1  21 13 254 19.6
11623  -,-,-,- O9III:         12.18474 -72.99651 153 10 -332  7 124 187  6 -366  1  49 13 126 32.4
11677* -,-,-,e O9IIIe3+:      12.18921 -73.80452 194 10 -373  9  36 183  8 -372  1  10 15     26.0
11777  -,-,-,- B0.2V          12.19959 -72.77359 164 12 -385  8  54 202  8 -365  2  43 17 253 24.5
11802* -,-,-,- B0.2IV         12.20194 -73.20832 214 11 -444 11 136 191  5 -367  0  81 16     23.0
12102  -,-,X,e O9IIIe2        12.23068 -73.82937 181  9 -351  9  26 179  8 -372  2  21 15     27.9
13075  -,-,-,- O9.5I          12.31644 -72.87888 229  9 -416  7 108 195  5 -366  1  61 13 64  40.3
13314  -,-,-,- B1III          12.33654 -72.12913 167 11 -395  9  30 191  9 -368  4  36 18 73  15.1
13682  -,-,-,e Be3            12.37160 -72.59226 175  8 -369  7  85 181  5 -368  1   7 12     16.1
13774* -,-,-,- O7             12.37892 -73.16462 230 13 -339 12 132 190  5 -363  1  46 19     24.0
13831  -,-,-,- B0.5V          12.38334 -72.85469 205 11 -359 10  99 198  6 -370  2  13 16 57  20.6
13896  -,-,-,- O8III((f))     12.38834 -73.70515 129 10 -392 10  48 194  6 -368  5  69 16 131 34.9
14324* -,-,-,e O6V((f))e2     12.42810 -73.28838 128  7 -390  8 143 186  5 -368  0  62 12     40.0
14878  -,-,-,- O9III          12.47667 -72.41049 164  8 -380  8  50 200  6 -361  2  41 13 282 28.4
15060  -,-,-,- B0.2III-IV     12.49124 -72.86522 206 11 -379  9  89 192  5 -370  0  16 15 56  20.4
15256* -,-,-,- B1V            12.50609 -72.74357 190 12 -363 11  91 187  5 -368  1   5 17     18.0
15263  -,-,-,- B0.2V          12.50719 -72.14012 187 10 -398 10  35 205 10 -384  6  23 18 325 15.2
15271  -,-,-,e O6III((f))e1   12.50778 -72.19072 134  8 -369  8  44 200  8 -369  0  67 14 185 48.5
15618* -,-,-,- B              12.53553 -72.57718 181 11 -360 11  83 192  5 -368  3  13 17     15.5
15742  -,-,-,- O9III          12.54633 -72.54310 110  7 -334  7  75 193  5 -368  9  90 14 256 34.9
15854  -,-,-,e B1e3           12.55609 -73.19880 179  6 -359  6 151 193  4 -373  4  20 10 169 15.5
16039  -,-,-,e B1e4+          12.57047 -72.40041 181  6 -373  7  50 187  6 -375  1   6 11     17.2
16147  -,-,-,- B0V            12.57929 -72.65499 164  9 -408  9  94 192  5 -365  2  51 13 43  25.4
16230  E,-,-,- O9III:         12.58530 -72.61744 177 13 -371 12  87 189  5 -371  2  13 19 176 37.8
16481* -,-,-,- O9.5V          12.60661 -72.13424 190  9 -413  9  43 199  7 -371  0  43 14     24.0
16518* -,-,-,e B0Ve           12.60856 -72.20289 183  5 -386  5  26 191  8 -380  3   9 11     21.0
16587  -,-,-,- B0V            12.61332 -73.50602 208  6 -414  7  84 183  5 -371  5  50 12     35.0
16616  E,S,-,- B0III+O9V      12.61638 -73.05460 207 10 -386  9 108 197  6 -368  4  20 16     22.5
18187  -,-,X,e Be2+           12.73751 -72.22628 206  7 -397  8  32 192  7 -364  5  36 13     14.8
18301  -,-,-,- B0.2V          12.74536 -72.13805 189 10 -421  9  40 213  9 -376  6  52 17 73  18.6
18329  -,-,-,e O9.5IIIe4+pec  12.74814 -73.53441 151  6 -369  6  96 187  5 -372  0  36 10     25.4
18373* -,-,-,e Be3            12.75078 -72.88452 235 11 -415 10 113 193  6 -366  2  65 16     38.5
19382  -,-,-,- B0V            12.82289 -73.39685 182 12 -364 12 121 188  5 -364  2   6 18     26.4
19728  -,-,-,- B1I            12.84646 -72.12248 214 11 -386  9  34 198  6 -370  0  23 15 70  31.4
20939  -,-,-,- B1II           12.93066 -72.62371 168  8 -369  8  94 197  5 -367  1  29 12 196 17.8
21844  -,-,-,- O8III((f))     12.99334 -73.26361 217  9 -339  8 148 180  5 -367  1  46 13 96  33.1
21877  E,-,-,- O7V            12.99560 -72.27737 204 10 -389 11  56 201  7 -365  2  25 16 78  27.7
21933* -,-,-,e Be3            12.99932 -72.92313 203 12 -354 10 133 188  5 -359  4  16 17     22.0
21983  -,-,-,- O9.5V          13.00256 -73.49047 147  8 -366  8  73 191  6 -346  8  49 15     22.9
22178  -,S,-,- O+B            13.01582 -72.20474 172  8 -383  8  54 204  7 -365  2  36 13 121 60.2
22321  -,-,-,e O9.5IIIpe4+    13.02467 -73.07372 151  5 -355  5 153 194  5 -365  3  43  9     37.6
22451  -,-,-,- O9III          13.03369 -73.54660 152  7 -353  7  85 191  6 -357  1  39 12 61  28.9
23710  -,-,-,e O9-B0pe3+      13.12858 -73.22749 190  7 -349  6 102 195  5 -369  2  20 11     27.9
23859  -,-,-,e B1e3           13.14106 -72.28330 193  8 -372  8  58 206  5 -369  1  13 12 217 14.4
23954  -,-,-,e B1.5e3+        13.14752 -72.84735 209  7 -356  7 124 196  6 -364  0  15 12 181 13.1
24056  -,-,-,- B1.5III        13.15478 -73.39400 158  6 -368  6 115 195  5 -366  2  38 10 133 18.5
24119* E,-,-,e B0-0.2Ve       13.15921 -73.43810 182 11 -343 11 109 202  5 -365  5  31 17     19.5
24213  -,-,-,- B0III          13.16561 -73.08686 187 10 -352  9 147 187  5 -365  2  13 14 62  22.0
24895  -,-,-,e Be3            13.21662 -72.58581 219  6 -404  7 102 202  5 -369  4  40 11     20.2
24914* -,-,X,e O9IIIVpe1      13.21793 -72.80840 219  8 -397  7 127 197  6 -369  6  36 14     32.0
25282* -,-,-,e B0e1           13.24435 -73.03856 167 10 -388  9 142 193  5 -361  4  37 15     22.0
25337* -,-,-,e Be3            13.24796 -73.27395 190  9 -356  8 103 193  5 -354  3   3 13     17.5
25974* -,-,-,- B1.5V          13.29354 -72.43013 188  9 -358 11 111 199  4 -376  2  21 15     16.0
27135  -,-,-,e B1e2           13.37878 -73.05220 181 10 -389  9 107 198  6 -352  3  41 15 202 12.2
27496* -,-,-,- B0.5V          13.40617 -72.50990 222 11 -388 10 141 206  4 -374  1  21 15     16.0
27600  -,-,-,- B0.5III        13.41446 -73.09396 156  8 -341  7 109 202  6 -363  2  50 12 63  22.9
27712  -,-,-,- B1.5V          13.42385 -73.02532 174 13 -357 11 107 203  6 -361  1  29 18 150 10.2
27736  -,-,X,e B0e2           13.42584 -72.88603 200  7 -359  6 125 207  6 -367  1  10 11 184 25.8
27884  -,-,-,e O7-8.5Vpe4+    13.43569 -73.21036 204  7 -371  5  96 193  6 -358  4  17 11     35.4
28841  -,-,-,- B1III          13.50785 -73.11936 184  9 -352  7  85 194  6 -358  2  12 13 237 17.6
29312  -,-,-,- B0.7III        13.54321 -72.54163 205 11 -390 10 122 208  5 -371  2  19 15 121 11.9
30018  -,-,-,- B0.2III        13.60298 -73.01687 229 12 -392 10  94 200  6 -360  3  43 17 90  18.5
30472  -,-,-,e B1e1           13.63792 -72.21508 193 10 -388  9  66 204  7 -373  5  19 16 195 14.3
30492  -,-,X,e B0.5Ve         13.63938 -73.68370 140  7 -379  6  52 196  8 -357  3  60 13 194 19.8
30744  E,S,-,e B1III+O9.5Ve2  13.65932 -72.53512 178  7 -362  7 127 207  4 -368  1  30 11 141 24.0
31574* -,-,-,- B1V            13.72349 -72.59150 248 11 -399 10 113 207  5 -364  4  54 17     17.0
31699  -,-,X,e B1e1           13.73286 -72.75305 215  7 -376  6 111 207  5 -369  4  11 11     14.5
32449  -,-,X,- B1.5III        13.78254 -72.37808 200  8 -385  8 119 209  4 -369  0  19 12 188 12.9
32552  -,-,-,e B0e3           13.78888 -72.06526 230  8 -348  8  57 225  6 -365  5  18 14     22.2
32752  -,-,-,e Be3+           13.80272 -73.44803 252  6 -387  6  79 198  6 -362  9  60 14 94  18.6
33135  -,-,-,e B0e3+          13.82978 -71.96827 202  9 -370  7  41 214  6 -363  0  14 13     18.3
33245  -,-,-,e Be1            13.83737 -72.56191 216 10 -390  8 107 207  7 -368  1  23 15     12.3
33823  -,-,-,- O9.5III        13.87698 -72.45438 226 10 -377  9 116 205  5 -377  2  22 14 82  22.5
34005  -,-,-,- O9.5V          13.89132 -72.04552 186 12 -352 10  62 205  9 -368  3  25 18 64  19.0
34315  -,-,-,- B1II           13.91556 -72.75069 215  9 -386  8  94 210  7 -363  9  24 16 62  19.7
34457  -,-,-,- B0III          13.92680 -73.29182 195 10 -379  8  77 208  7 -355  3  27 15 88  25.3
34651  -,-,-,e Be1            13.93911 -72.93216 207  7 -372  7  86 203  6 -362  0  11 11     15.4
34988  -,-,-,e Be2            13.96350 -73.60064 166  8 -377  7  48 202  5 -363  2  38 12 177 15.8
35474  -,-,-,- B1III          13.99678 -73.49457 164  8 -378  8  81 188  5 -368  2  26 13 193 23.2
35491  -,-,-,- O8V            13.99829 -72.33174 206  8 -366  8  89 215  5 -368  3  10 13 68  29.3
35598  -,-,-,- O8V            14.00690 -72.14020 212 11 -387 10  73 206  6 -363  1  25 16 210 22.3
36175  -,-,-,- B1II           14.04806 -72.91041 227  8 -397  7  73 194  6 -360  0  50 12 95  31.9
36213  -,S,-,- O9.5III+B      14.05118 -73.09754 259  9 -463  7  72 187  7 -369  2 119 14 133 29.2
36294  -,-,X,e B0.5e1         14.05768 -72.50026 223  8 -394  7 215 212  4 -375  0  22 11 143 20.0
36514  -,-,-,- O9V            14.07219 -72.29130 217 13 -395 13  97 207  5 -371  1  26 19 69  20.8
36815  -,-,-,e Be2            14.09189 -73.18827 184  9 -377  8  70 202  7 -355  2  29 15     14.8
36975  -,-,-,e Be4+           14.10289 -73.27946 189  9 -357  7  57 206  6 -358  1  17 13 124 15.0
37419* -,-,-,e Be4+           14.13451 -72.46398 242 10 -381  9 136 211  5 -379  2  31 14     27.5
37502* -,-,-,e O9.5-B0:pe3+   14.14036 -72.21111  90 10 -391  8  73 213  6 -367  2 125 14     28.0
38024  -,-,-,- O4V((f))       14.18377 -72.05881 198 12 -391  9  68 217  6 -368  2  30 16 275 48.4
38036  -,-,-,e O6.5-7:Vpe3    14.18477 -72.48515 246  6 -373  6  99 205  6 -383  1  42 11     38.5
38445  -,-,-,e Be4+           14.21504 -71.93807 213  8 -372  7  43 210  7 -365  5   8 13 182 17.9
38508* -,S,-,- B0.7           14.21879 -72.55562 203 12 -345 10  71 210  7 -370  4  26 18     29.0
38921  -,-,-,- B0III          14.25300 -72.13650 198  7 -374  6  68 214  7 -359  1  22 12     27.3
39211  -,-,-,- O9.5III        14.27532 -72.03321 223 12 -362  9  52 220  7 -360  2   4 17 92  18.8
39904  -,-,-,e B0e2           14.32898 -72.72155 227  8 -353  8  84 216  6 -361  2  14 13     18.9
40380  -,-,-,- O7V            14.36637 -72.00728 251 10 -334  8  56 213  6 -363  0  48 14 273 34.9
40504  -,-,-,- B1.5III        14.37676 -71.89657 259  7 -361  7  48 205  6 -363  5  54 13 71  12.7
41183  -,-,-,e Be1            14.43308 -72.07570 213  7 -355  6  58 212  7 -361  0   6 12     15.4
41345  -,-,-,e O9.5-B0e       14.44755 -72.27797 162 10 -383  9  98 202  6 -368  1  43 14 76  12.4
41648  E,-,-,- B0.5III        14.47433 -72.46207 201  9 -369  7  87 214  6 -369  6  13 14 116 23.2
42959* -,-,-,- B              14.57754 -72.07415 203 13 -345 10  66 216  7 -354  1  16 18     17.0
43411  -,-,-,- O9V            14.61348 -71.65048 214 11 -344  9  25 206  8 -359  4  18 17 180 24.4
43589  -,-,-,e B0e3           14.62624 -72.37108 204  9 -377  8  92 207  6 -365  6  13 15     18.4
43724  -,-,-,- O7III((f))     14.63830 -71.92965 190 13 -297 11  60 212  6 -358  6  64 19 100 32.9
44316  -,-,-,e Be3            14.68695 -71.60628 224  7 -379  7  26 218  7 -367  4  13 13 201 12.8
44336  -,-,-,e B1.5e          14.68843 -72.61452 221  7 -364  6  84 219  6 -366  0   3 11     14.0
44965  -,-,-,e B0e2           14.74481 -72.87256 223  7 -385  6  64 187  7 -363  1  42 12     24.6
45640  -,-,-,e B1e2           14.80311 -71.64583 221  5 -377  5  35 224  8 -365  3  13 11 134 19.5
46035  -,-,-,- O7V            14.83638 -72.28629 188  9 -364  8 103 203  6 -365  2  15 14 337 33.2
46241* -,-,-,- B1V            14.85676 -72.53819 200 12 -375 12  67 225  7 -356  5  32 19     17.0
46317  -,-,-,- O8.5V          14.86428 -72.81034 213  9 -375  9  90 209  5 -360  0  16 14 155 23.5
46831  -,-,-,- O7.5-9V        14.91086 -71.73865 194  9 -391  8  35 230  8 -374  3  40 15 63  21.2
47029  -,-,-,- B0.2V          14.93135 -72.42083 225 12 -404 10  80 204  6 -361  3  48 16 59  16.2
47459* -,S,-,- B0V+B          14.97356 -72.68759 214 12 -381 12  68 212  7 -359  2  22 18     17.0
47478  -,-,-,- O7V            14.97527 -72.07540 213 11 -343 10  69 220  6 -362  2  20 16 61  27.4
47668  -,-,-,e Be             14.99350 -71.97562 217  8 -336  7  41 226  8 -365  4  30 14     12.7
48037  -,-,-,e B0e3           15.03064 -72.57408 245  6 -379  5  71 230  6 -364  2  22 10     26.4
48057  -,-,-,e B0.2e3+        15.03286 -72.46784 218 11 -369  9  78 204  7 -358  5  18 17 176 19.9
48170  -,-,-,- O9.5V          15.04461 -71.80169 171 10 -351  9  44 221  7 -360  5  51 16     25.2
48266  -,-,-,e B0e3+          15.05339 -71.56945 217  8 -388  7  27 228  9 -374  2  18 14     21.6
48432* -,S,-,- B0III+B        15.06959 -72.24286 202 12 -384  9 103 214  6 -366  1  21 16     17.0
48601  -,-,-,- B0III          15.08497 -72.68964 221  7 -421  7  62 225  9 -350  5  71 14 65  28.2
48882* -,-,-,e B1e3+          15.11234 -72.38297 256 13 -362 11  67 223  6 -360  5  33 19     17.0
49014  -,-,X,e B0e3+          15.12519 -72.34263 208  6 -361  5  78 224  7 -360  1  16 10 105 22.7
49450* -,-,-,- O9.5V          15.17012 -72.22867 166  9 -372  8  90 211  6 -371  2  45 14     24.0
49517* -,-,-,e B1.5Ve         15.17647 -72.62418 239 12 -408 10  73 215  6 -370  6  45 18     18.0
49580  -,-,-,- O9.5IV         15.18310 -72.43477 233  9 -374  8  56 221  6 -362  8  18 16 273 25.5
49825  -,-,-,- B0.2III        15.20828 -72.08297 190 12 -384  9  83 228  6 -365  2  42 17 76  16.2
49937  E,-,-,- B0V            15.22047 -72.79694 191 11 -361 10  68 217  6 -360  1  26 16 251 18.5
50095  -,-,-,e O9Ve4+         15.23799 -72.59771 213  7 -360  5  81 215  5 -368  1   8 10 195 29.7
50331* -,-,-,- B0I:W          15.26141 -72.65842 280  9 -335  8  73 224  5 -361  1  62 13     33.0
50396  -,-,-,e Be2            15.26890 -72.33993 194  9 -360  7  68 216  7 -366  1  23 13 281 15.0
50609  -,-,-,- B1I            15.28914 -72.45793 284 11 -387  8  62 222  7 -368  1  64 16 70  31.2
50791  -,-,-,- O8V            15.31139 -71.90853 191 10 -295  9  52 216  7 -358  2  68 16 212 23.9
51036* -,-,X,e B1e1           15.33611 -72.18861 232 13 -364 11  86 220  6 -370  5  13 19     15.0
51214  -,-,-,e Be3            15.35594 -71.77792 214  7 -374  6  28 228  8 -354  3  24 12     16.1
51234  -,-,-,- B1.5III        15.35870 -72.88513 213  7 -370  6  64 223  6 -358  0  16 11 105 17.3
51236  -,-,-,e Be4+           15.35826 -72.56799 241  7 -375  7  58 231  7 -366  1  14 12 279 15.6
51373  -,-,-,e O8IIIze3       15.37300 -72.38891 218  6 -391  5  65 227  7 -358  0  35 11     42.3
51384  E,-,-,- O9.5Ia         15.37484 -72.94067 206  8 -385  7  58 223  7 -356  0  34 12 121 33.3
51419  -,-,-,- O9III          15.37842 -72.60774 235 12 -323 11  54 213  7 -366  1  48 18     20.0
51424  -,-,-,e B1e3+          15.37942 -71.88119 250  7 -349  7  47 232  8 -364  5  24 14 261 14.3
51435  -,-,-,- O9III-V        15.37990 -72.33558 167 12 -358 10  71 228  8 -362  4  61 18 57  20.1
51500  -,-,-,- O6V            15.38686 -72.27926 215 11 -329  9  66 222  7 -375  3  47 16     29.9
52257  -,-,X,e B0e3           15.46791 -72.39280 233  7 -369  6  76 225  6 -360  4  12 12     24.1
52410* -,-,X,e O8III:ze3pec   15.48255 -72.54345 242  7 -372  6  75 236  6 -365  2  10 11     41.0
52865  -,-,X,e B0-B0.5e4      15.52784 -71.68782 248  6 -346  6  26 213  7 -363  4  39 12 307 25.2
52959  -,-,-,- B0V            15.53735 -72.91178 177 11 -381 10  69 212  6 -364  1  39 16 362 15.9
53319  -,-,-,- B0V            15.57413 -71.97602 191 11 -371 10  68 217  7 -361  1  27 16 174 17.3
53360  -,-,-,e O7-9p:e2       15.57860 -72.29456 212  9 -371  8  76 222  6 -359  4  15 14     26.7
54456  -,-,-,- B0III          15.68981 -72.20162 269 10 -360  8  72 226  6 -362  4  43 15 49  27.5
54721  -,-,-,- O9III          15.71647 -71.80689 265 11 -397  9  37 258  9 -363  4  35 18     43.9
55417  -,-,-,e B1e4+          15.78304 -72.23458 215  8 -364  7  91 225  5 -362  1  11 12 216 15.7
55952  -,-,-,- B0.2V          15.82900 -71.99205 205 10 -357  9  68 219  6 -367  4  17 15     18.8
56503  -,-,-,e O9Ve2          15.87386 -72.29879 291 10 -378  9  61 230  7 -361  5  63 17     24.2
56587* -,-,-,- B0V            15.88130 -73.02881 221  9 -358  9  56 226  7 -361  2   6 15     20.0
56662+ -,-,-,e O9.5-B0:V      15.88658 -72.59617 250 15 -375 16  88 231  6 -360  3  24 23         
57397  -,-,-,e B1e3+          15.94809 -72.21635 198  7 -386  7  78 241  7 -369  3  46 12 104 15.3
58168* -,-,-,- O9.5III        16.01430 -72.85923 214 10 -376 12  80 215  6 -366  6  10 18     22.0
58756  -,-,-,e Be3+           16.06598 -72.43865 218  7 -349  7  73 241  7 -355  2  24 12     17.9
58864  -,-,-,e B0e3           16.07563 -72.29882 307 11 -317  9  51 227  5 -357  1  90 16     20.9
58947* -,-,-,- B1III          16.08264 -72.68039 215  8 -379  8  82 216  5 -358  3  21 12     28.0
59319  -,-,-,e O3-6pe3        16.11603 -72.08125 215  6 -382  5  87 225  5 -364  2  21 10     37.0
59421  -,-,-,- B1III          16.12568 -72.46276 188  9 -329  9  63 241  7 -366  7  64 16 192 18.8
59867  -,-,-,e B0e3+          16.16446 -72.33435 201  8 -371  7  57 250  7 -370  3  49 13     26.4
59897  -,-,-,e B0e3           16.16862 -72.25952 231 11 -356 10  84 241  5 -369  2  17 16 225 17.7
60439* -,S,-,- O+B            16.22073 -71.91367 225  9 -379  8  43 234  7 -366  1  15 14 129 34.0
60460  -,-,-,- O8.5V          16.22195 -72.67616 219  9 -324 10  71 231  5 -349  9  28 17 96  21.7
61039  -,-,-,- O9.5V          16.27398 -72.13525 205 12 -376 10  59 232  8 -364  1  30 17     17.3
61543+ -,-,-,e B0-1V          16.32382 -71.74989 223  9 -351  9  33 246  8 -363  5  26 16 82  12.8
61842  -,-,-,- B1III          16.35318 -73.06472 247  7 -418  7  37 257 10 -360  3  58 15 179 23.5
62416  -,-,-,- O9V            16.41606 -72.34082 242 12 -369 11  60 265  8 -362  5  24 18     25.9
62638  -,-,-,e O9.5III-Ve2    16.44287 -72.11422 251  9 -375  9  50 245  9 -368  1   9 16 234 25.3
63112  -,-,-,e B0.5e3+        16.50551 -72.01358 247  7 -381  7  50 260  7 -366  7  20 14 284 18.5
63284  -,-,-,e B1e3+          16.52631 -72.30097 269  7 -351  6  72 248  7 -363  6  24 13 102 22.5
63413  -,-,-,- O9.5Ia         16.54090 -71.93355 293  5 -324  5  37 251  7 -373 13  65 16 85  35.8
63842  -,-,-,- B1V            16.59185 -72.73601 268  8 -391  8  57 224  6 -367  3  50 13 244 14.0
63877  -,-,-,- B0.2V          16.59642 -72.26491 283 13 -383 12  52 252  7 -354  6  42 20 59  15.9
64032  -,-,-,e B1e2+          16.61738 -73.22164 227  8 -360  7  41 234  8 -358  3   8 14 320 14.4
64194* -,-,X,e B0e3           16.63742 -73.26192 257 14 -403 13  37 232 10 -360  3  49 22     24.0
64453  -,-,-,e B1e3+          16.66797 -73.17354 200  5 -347  5  36 231  9 -361  3  34 12 107 29.2
64710  -,-,-,e B1.5e3+        16.70432 -71.98355 243  7 -363  7  30 244  9 -353  7  10 15 213 13.2
64773  -,-,-,- O8.5V          16.71318 -72.55604 264  9 -374 10  46 250  7 -365  2  17 15     20.7
65103  -,-,-,e Be2+           16.75304 -72.69446 235  7 -374  8  63 229  4 -354  3  21 12 280 13.5
65145* -,-,-,e B1.5e2         16.75729 -72.79871 230 10 -374  9  54 229  6 -352  9  22 17     18.0
65318  -,-,-,e O9Ve1          16.77609 -71.96293 256  9 -349  9  32 240 10 -354 11  17 19 178 21.2
65346  -,-,-,- O8V            16.77912 -72.14632 284 15 -364 13  39 243  8 -353  3  43 22 85  23.4
65355  E,S,-,- O8V+O9         16.78038 -73.18613 275 12 -404 10  36 233  9 -365  0  57 18     22.7
66160  -,S,-,- O+B            16.88585 -72.29410 280 10 -378  9  48 264  8 -352  3  30 15 73  58.9
66302  -,-,-,e B1e3+          16.90354 -72.33451 232  8 -345  7  67 258  6 -360  4  30 13 125 15.1
66415  -,-,-,- O9.7Ia         16.91830 -72.85002 172  8 -384  7  44 242  8 -372  4  71 14 168 33.2
66507  -,-,-,e B1e3+          16.92959 -72.36344 297  8 -344  8  79 261  5 -363  1  41 12     14.3
67060  E,-,-,- O7Vz           16.99932 -72.01500 237  9 -383  9  34 243  8 -366  0  18 15 141 29.8
67269  -,-,-,- O7V            17.02557 -72.55028 281 10 -391 10  54 245  8 -354  1  51 16     29.9
67305  -,-,-,e B1.5e3         17.03057 -72.69347 225  7 -358  7  47 229  7 -361  9   5 15 162 10.5
67334  -,-,-,- B0V            17.03340 -72.63883 311 10 -424 10  56 218  8 -357  2 115 16 288 18.2
67673* -,-,-,e O9.5V:e2       17.07541 -72.60695 228  8 -355  8  51 242  8 -360  6  15 15     24.0
67893  -,-,-,e B0e3+          17.10770 -72.39093 224  6 -348  5  46 252  8 -370  2  35 12     30.2
68071  -,-,-,- O9.5III        17.13281 -72.23997 250 12 -350 10  31 258  8 -364  5  16 18 73  17.9
68157  -,-,-,- B0.2V          17.14438 -72.79656 215 10 -367  9  35 234  8 -366  2  20 16 75  14.0
68427  -,-,-,e B0.2e4         17.18438 -73.24743 285  6 -376  4  44 218 11 -359  7  69 15 183 36.6
68621  -,-,-,- O9.5III        17.21287 -71.83103 244  8 -340  8  31 248  8 -359  9  19 17     21.4
68756  -,-,-,- O7.5III:       17.23343 -71.87964 221 11 -335  9  23 242  9 -356  4  30 17     29.1
68963  -,-,-,- B0V            17.26673 -72.21619 221 16 -365 12  40 250  7 -357  3  30 21 243 15.7
69155  -,-,-,- B0.2III        17.29553 -71.98788 228 11 -323  8  25 263  8 -345  2  42 16 156 18.9
69460  -,-,-,e O6.5III((f))e2 17.34147 -73.26165 272 11 -383  7  31 256 11 -367  5  23 18 153 30.0
69555  -,-,-,- O6.5V          17.35596 -73.15831 307 12 -362  9  41 245 11 -358  2  61 19 79  30.0
69598* -,-,-,- O9V            17.36159 -72.02412 227 15 -366 12  27 255 10 -365  9  28 23     16.0
69630  -,-,-,- B1II           17.36806 -72.28745 301 10 -375  9  46 256  8 -363  2  46 16 72  15.4
69769  -,-,-,- B1.5V          17.39003 -72.80765 251  9 -371  8  32 235  6 -349  1  28 13 199  9.5
70149  -,-,-,- O9V            17.45103 -72.50537 258 10 -375  9  49 258  7 -369  6   7 16 197 23.4
70663  -,-,-,e B1.5e1         17.54696 -73.40342 297  7 -378  6  26 258 11 -354  5  46 16 134 12.7
71002  -,-,-,- O9.5III        17.60859 -72.39140 231 10 -361  9  29 239 10 -355  1   9 17 132 25.4
71409  -,-,-,e Be3            17.68816 -72.36041 215  9 -334  7  33 259  9 -369  2  56 15     17.5
71652  -,-,-,e B0.5e2         17.74243 -73.30373 277 10 -415  9  25 255  9 -349  9  70 18     16.1
71815  -,-,-,- O8V            17.77342 -72.22827 243 14 -375 10  19 261 11 -363  4  22 21 370 21.8
72204  -,S,-,- O8V+O8V        17.85656 -72.16356 238 12 -330  9  28 278 10 -346  2  42 18     24.2
72208  -,-,-,- B1II           17.85801 -72.52258 372 11 -392 11  25 259  9 -361  1 117 18 73  30.8
72210  -,-,-,e B0e3           17.85817 -73.29106 291  8 -382  7  14 236 10 -359  2  59 15     26.5
72535* -,-,-,e O8-9:IIIpe1    17.93123 -73.23154 318  9 -364  7  26 231 10 -363  4  88 16     46.5
72656  -,-,-,- B0-1.5III      17.95770 -72.26357 161 13 -358 11  38 283 11 -353  7 122 21 233 12.8
72884  -,-,-,- O9V            18.01057 -72.14712 270 11 -344  9  23 271 13 -354  5  10 20 258 20.3
72941  -,-,-,- O9V            18.02450 -72.68239 301 10 -333 10  34 245 10 -358  2  61 18 136 19.3
73185  -,-,-,- B              18.08481 -73.83045 238  9 -369  9  11 232 13 -351 11  19 21 294 12.9
73337  -,-,-,- O8.5I((f))     18.12088 -72.49141 372  9 -435  9  28 238  9 -361  5 153 16 101 45.4
73355  -,-,-,e B0e2           18.12389 -73.29161 312 10 -382  7  15 261 19 -368  8  53 24     24.9
73795  -,-,-,e O5-7e3+        18.22445 -73.50727 255  7 -374  7  18 283 13 -369  7  28 18     38.1
73913  -,-,-,- O9.5I          18.25167 -73.28448 193  7 -379  5  13 263 14 -372 11  71 20     34.2
73952  -,-,-,- B1.5II         18.25783 -72.76346 351  9 -362  8  40 251  7 -348  0 100 14 63  22.9
74828  -,-,-,e Be             18.48876 -73.15568 261  9 -366  7  22 259 12 -357  3   9 17     25.4
74946+ -,-,-,e B0-0.5         18.52150 -72.84100 292 10 -345  9  31 254  9 -349  1  38 16 218 13.9
75210  -,-,-,- O8.5V          18.59407 -73.22313 313 11 -367  9  31 272 11 -383  3  44 18 93  29.3
75626  -,-,-,- O9III-V        18.71228 -73.11373 374 14 -328 12  14 271 11 -373  4 112 22 58  18.9
75689  -,-,-,e Ope3pec        18.72926 -72.36059 187  6 -347  5  21 270 12 -354  6  84 16     49.4
75719* -,-,-,- B0IIWW         18.73697 -72.70071 268 10 -362  9  22 263 11 -364  8   5 19     15.0
75919  -,-,-,e O9IIIe1        18.79519 -72.93616 272  7 -331  6  22 254 10 -352  9  28 16     30.0
75980  -,-,-,e B0e3           18.81077 -73.47938 257  7 -368  7  14 280 12 -368  4  23 16     26.9
76253  -,S,-,- B0.2V+B        18.88191 -73.24989 260 12 -364 11  21 262 13 -356  1   8 21 62  13.4
76371  -,-,-,- O9.5III        18.91337 -73.39708 279 10 -389  9  32 246  9 -364  1  41 16 82  26.0
76654  -,-,-,e Be3            18.99859 -73.46270 332  8 -371  7  15 241 14 -362  2  91 18     17.6
76657  -,-,-,- O9-9.5V        19.00012 -73.43178 273 13 -383 12  24 252 12 -363  3  30 21 240 18.1
76773* -,-,-,e Be             19.03589 -73.17875 289  8 -374  7  17 284 11 -365  2  10 15     23.5
76870  -,-,-,e Be             19.06549 -73.72772 268  8 -359  8   4 296 54 -366  2  29 55     14.8
77290  -,-,-,e B0.5e2+        19.21248 -73.21475 273  9 -361  9  16 278 14 -370  0  10 19     18.8
77368  -,-,-,- O6V            19.24006 -73.32408 287 10 -367  9   7 237 26 -378  7  52 31 286 39.3
77458  -,-,X,e B0.2e1         19.27146 -73.44334 296  8 -396  9   9 287 23 -370  4  27 26 151 32.2
77609  -,-,-,- B0.5I          19.32521 -73.20005 272 12 -407 10  21 274  9 -380  3  27 18 65  37.2
77616  -,-,-,e O3-5pe3pec     19.32704 -73.29795 307  9 -375  8  16 256  9 -362  4  53 15 370 50.0
77734* -,-,-,- B1-3II         19.37324 -73.40325 276  8 -363  8  12 278 12 -372 15  10 23     14.5
77816  -,-,-,- B0.2III        19.40600 -73.11156 268  9 -355  9  13 250 13 -337  8  26 20 135 18.7
77851  -,-,X,e B0.2-1e3+      19.41736 -73.51404 291  7 -365  7  10 266 12 -374  6  26 17 143 23.4
78438  E,-,-,- B0V            19.62381 -73.59056 294 11 -392 12   5 276 19 -359 16  37 29 240 16.7
78694  -,-,-,e O8.5IIIe2+     19.72488 -73.16065 284  7 -349  7  15 273 10 -377 12  30 18     31.8
79225  -,-,-,e Be4+           19.90773 -72.62532 315  7 -369  7   6 234 43 -399 23  86 49     17.1
79248  -,-,-,- O8.5V          19.91584 -73.24719 297 10 -359  9  28 288  9 -379  8  22 18 232 26.5
79326  -,-,-,e Be             19.93620 -73.82004 295  8 -351  8   7 297 16 -340  4  11 20     15.1
79513  -,-,-,e Be             20.00655 -73.92574 293 10 -366 10   3 271 17 -360 10  22 25     13.2
79587  -,-,-,- B0-5III        20.03601 -72.94852 282  9 -353  9  12 311 12 -369  5  33 18     12.3
79697  -,-,-,e Be4            20.07514 -72.31495 250 11 -323 10   5 223  5 -306  4  32 16 166 15.1
79976  -,-,-,e Be3+           20.19855 -73.55794 289  7 -378  7   5 312 21 -371 12  24 26     17.6
80075  -,-,-,- B              20.25971 -72.86073 317 10 -393 10   7 291 21 -339 18  60 32     12.4
80352  -,-,-,e Be             20.41928 -72.95859 319  7 -367  7   9 301 21 -364  3  18 23     19.1
80412  -,-,-,e B0.7IIe        20.45631 -73.62261 284  7 -368  6   4 309 13 -351 11  31 19 95  25.7
80545  -,-,-,- B0.5II         20.54676 -73.44775 323  8 -370  7   2 264 17 -337  0  68 20 78  25.1
80573+ -,-,-,e B1V            20.56084 -73.14040 407  9 -436  8   4 297 15 -372  5 127 20 304 15.0
80579  -,-,-,- B0.7V          20.56384 -73.23343 310 10 -358  8   8 266 20 -375 10  47 26 306 15.0
80582* -,-,-,e B1-3IIe        20.56657 -73.53782 285 10 -336  9   6 257 17 -371 16  45 27     17.0
80998  -,-,-,- O8V            20.83794 -73.83104 281 12 -492  9   4 313 38 -396 20 101 46 197 27.5
81019  -,-,-,- O9.5V          20.85484 -73.36697 295 11 -368  9   9 299 10 -360  1   8 17     24.7
81071  -,-,-,e Be1            20.88832 -73.74956 282  7 -369  6   4 298 25 -361  9  18 28     17.0
81169* -,-,-,- B0.2V          20.94970 -73.22633 256 24 -238 21  17 293 11 -366  5 133 34     15.0
81258  E,-,-,- B0-1.5V        21.00766 -73.29926 385 16 -327 13  10 305 12 -367  0  90 24 148 11.9
81465  -,-,-,e Be3            21.11587 -73.54926 320  8 -384  7   4 284 21 -341  0  56 24     15.7
81634  -,-,-,e B1.5Ve3        21.20950 -73.57023 317  8 -379  6   3 318 71 -372 17   7 73 196 13.1
81646  -,-,-,- O8V            21.21337 -73.45051 318 11 -364  9   9 327  8 -386  2  23 16     28.0
81647  -,-,-,- B0.2V          21.21347 -73.10006 319 11 -364  9   4 290 25 -374 24  30 38 81  16.1
81941  -,-,-,- O9.5III        21.39888 -73.18636 315 10 -367  9   6 310 14 -375  4   9 20 127 25.0
82322  -,-,-,- O9.5III        21.64704 -73.25453 300 11 -363  9   9 325 19 -367  9  25 25 67  22.5
82328  -,-,-,e B0e2           21.65680 -73.49267 319  8 -347  7   7 315 10 -361 10  14 18 200 19.5
82387  -,-,-,e Be             21.69833 -73.80970 343 12 -386 11   8 304  8 -353 14  50 23     11.7
82408  -,-,-,- B1III          21.70886 -73.39600 334  9 -361  8   6 282 20 -349 21  53 31 64  13.8
82444+ -,-,-,e B0V            21.73714 -73.51503 296 12 -354 10   7 282 19 -355  2  14 24 240 16.9
82489  -,-,-,e O9:IIIpe4+     21.76797 -73.07746 323  6 -379  6   8 288 15 -374  5  36 18     31.7
82711  -,-,X,e B1Ve           21.94144 -73.54900 315  7 -343  5   7 300 11 -360 12  23 18     17.3
82783  -,-,-,- B0.5V          21.99023 -73.17075 316 11 -368 10   6 336 24 -384 11  26 31 130 14.0
83017  -,-,-,- O9.5III        22.19844 -73.30637 368 11 -362 10  12 312 14 -338  4  61 21 74  18.1
83073  -,-,-,- B0.7V          22.23558 -73.38664 279 12 -343 11  13 308 16 -375  1  43 23 124 13.1
83074  -,-,-,e Be             22.23673 -73.08456 340 12 -372 12   5 295 15 -358 22  47 32     10.9
83171  -,-,-,e B0e2           22.30245 -73.29074 320  7 -343  6   8 294 26 -346 14  26 31 238 24.4
83202* -,-,-,e Be             22.32685 -73.03308 358  6 -381  6   6 306 17 -377 10  52 22         
83224  -,-,-,e B1e3           22.34478 -73.26554 312  7 -344  6   6 287 15 -343  7  25 19 159 15.8
83232  -,-,-,- B1.5III        22.35032 -73.49490 299 11 -364  9   5 257 26 -299  8  77 31 147 12.8
83510  -,-,-,- O8V            22.56930 -73.34753 309 13 -362 12  14 303  9 -342  2  21 20 217 20.9
83651+ -,-,-,e B0.5-1.5:      22.68979 -72.81638 303 10 -361  9   5 329 22 -373  3  29 26 233 12.1
83678  -,-,-,- O8.5III        22.70940 -73.38303 321 10 -359  9  10 321 15 -356  9   4 22 111 42.3
83962  -,-,-,e Be2            22.97901 -73.45653 272  9 -330  9   5 271 29 -351 11  21 34     15.8
84277  -,-,-,e B1e1           23.38739 -73.55058 380 13 -310 12   3 351 22 -327 14  33 32 212 14.3
84544  -,-,-,e Be2            23.73721 -73.81610 300  9 -337  9   3 314  6 -363 11  30 18     12.8

